Secure Mobile Identities

The unique identities of every mobile user (phone number,IMSI) and device (IMEI) are far from secure and are increasingly vulnerable to a variety of network-level threats. The exceedingly high reliance on the weak SIM authentication layer does not present any notion of end-to-end security for mobile users. We propose the design and implementation of Secure Mobile Identities (SMI), a repetitive key-exchange protocol that uses this weak SIM authentication as a foundation to enable mobile users to establish stronger identity authenticity. The security guarantees of SMI are directly reliant on the mobility of users and are further enhanced by external trusted entities providing trusted location signatures (e.g. trusted GPS, NFC synchronization points). In this paper, we demonstrate the efficacy of our protocol using an implementation and analysis across standard mobility models.

==> Eurosys'16/HowToFix.txt <==
1. Restructure motivation and use-cases.
2. Provide 2 variants of the protocol, one with and one without trusted locations. Stress that both will converge, just that the latter will converge faster.
3. Economic ramifications of sending 70 messages; this should be easy.
4. Rephrase the energy consumption microbenchmark.
5. Introduce more dense graphs - multiple use-cases
6. Appendix - with security proofs, probabilistic guarantees.
7. Real-usage of system?
8. Small section on where the protocol and system built FAILS. Cover all the corner cases.
9. Argument for why the proposed model of mobility can be accepted. Argue for "creatures of habit" and how it can be countered.
10. What does the reputation score even mean? What are the hard guarantees (i.e. why is the choice of threshold appropriate).
11. Discuss key revocation, ephemeral nature of keys and so on... cover bases from SoK by Bonneau.
12. Discuss and resolve other issues pointed out by reviewer 5.  


==> HowToFix.txt <==
1. Restructure motivation and use-cases.
2. Provide 2 variants of the protocol, one with and one without trusted locations. Stress that both will converge, just that the latter will converge faster.
3. Economic ramifications of sending 70 messages; this should be easy.
4. Rephrase the energy consumption microbenchmark.
5. Introduce more dense graphs - multiple use-cases
6. Appendix - with security proofs, probabilistic guarantees.
7. Real-usage of system?
8. Small section on where the protocol and system built FAILS. Cover all the corner cases.
9. Argument for why the proposed model of mobility can be accepted. Argue for "creatures of habit" and how it can be countered.
10. What does the reputation score even mean? What are the hard guarantees (i.e. why is the choice of threshold appropriate).
11. Discuss key revocation, ephemeral nature of keys and so on... cover bases from SoK by Bonneau.
12. Discuss and resolve other issues pointed out by reviewer 5.  

